Near-Field Wideband Beamforming for RIS Based on Fresnel Zone

Reconfigurable intelligent surface (RIS) has emerged as a promising solution to overcome the challenges of high path loss and easy signal blockage in millimeter-wave (mmWave) and terahertz (THz) communication systems. With the increase of RIS aperture and system bandwidth, the near-field beam split effect emerges, which causes beams at different frequencies to focus on distinct physical locations, leading to a significant gain loss of beamforming. To address this problem, we leverage the property of Fresnel zone that the beam split disappears for RIS elements along a single Fresnel zone and propose beamforming design on the two dimensions of along and across the Fresnel zones. The phase shift of RIS elements along the same Fresnel zone are designed aligned, so that the signal reflected by these element can add up in-phase at the receiver regardless of the frequency. Then the expression of equivalent channel is simplified to the Fourier transform of reflective intensity across Fresnel zones modulated by the designed phase. Based on this relationship, we prove that the uniformly distributed in-band gain with aligned phase along the Fresnel zone leads to the upper bound of achievable rate. Finally, we design phase shifts of RIS to approach this upper bound by adopting the stationary phase method as well as the Gerchberg-Saxton (GS) algorithm. Simulation results validate the effectiveness of our proposed Fresnel zone-based method in mitigating the near-field beam split effect.

==> RIS_beamforming.txt <==
%0 Generic
%T Active RIS vs. Passive RIS: Which Will Prevail in 6G?
%I arXiv
%X As a revolutionary paradigm for controlling wireless channels, reconﬁgurable intelligent surfaces (RISs) have emerged as a candidate technology for future 6G networks. However, due to the “multiplicative fading” effect, RISs only achieve a negligible capacity gain in many scenarios with strong direct links. In this paper, the concept of active RISs is proposed to overcome this fundamental limitation. Unlike the existing passive RISs that reﬂect signals without ampliﬁcation, active RISs can amplify the reﬂected signals. We develop a signal model for active RISs, which is validated through experimental measurements. Based on this model, we formulate the sum-rate maximization problem for active RIS aided multiple-input multiple-output (MIMO) systems and a precoding algorithm is proposed to solve this problem. Results show that, in a typical wireless system, the existing passive RISs can realize only a negligible sum-rate gain of 3%, while the proposed active RISs can achieve a signiﬁcant sumrate gain of 108%, thus overcoming the “multiplicative fading” effect.
%G en
%A Zhang, Zijian
%A Dai, Linglong
%A Chen, Xibi
%A Liu, Changhao
%A Yang, Fan
%A Schober, Robert
%A Poor, H. Vincent
%D 2022-03-01
%K Computer Science - Information Theory
Electrical Engineering and Systems Science - Signal Processing
Electrical Engineering and Systems Science - Systems and Control

%0 Journal Article
%T Reconfigurable Intelligent Surfaces for Energy Efficiency in Wireless Communication
%V 18
%N 8
%P 4157-4170
%X The adoption of a reconﬁgurable intelligent surface (RIS) for downlink multi-user communication from a multiantenna base station is investigated in this paper. We develop energy-efﬁcient designs for both the transmit power allocation and the phase shifts of the surface reﬂecting elements subject to individual link budget guarantees for the mobile users. This leads to non-convex design optimization problems for which to tackle we propose two computationally affordable approaches, capitalizing on alternating maximization, gradient descent search, and sequential fractional programming. Speciﬁcally, one algorithm employs gradient descent for obtaining the RIS phase coefﬁcients, and fractional programming for optimal transmit power allocation. Instead, the second algorithm employs sequential fractional programming for the optimization of the RIS phase shifts. In addition, a realistic power consumption model for RIS-based systems is presented, and the performance of the proposed methods is analyzed in a realistic outdoor environment. In particular, our results show that the proposed RIS-based resource allocation methods are able to provide up to 300% higher energy efﬁciency in comparison with the use of regular multi-antenna amplify-and-forward relaying.
%G en
%J IEEE Transactions on Wireless Communications
%A Huang, Chongwen
%A Zappone, Alessio
%A Alexandropoulos, George C.
%A Debbah, Merouane
%A Yuen, Chau
%D 8/2019

%0 Journal Article
%T Intelligent Reﬂecting Surface-Aided Wideband THz Communications: Modeling and Analysis
%X In this paper, we study the performance of wideband terahertz (THz) communications assisted by an intelligent reﬂecting surface (IRS). Speciﬁcally, we ﬁrst introduce a generalized channel model that is suitable for electrically large THz IRSs operating in the near-ﬁeld. Unlike prior works, our channel model takes into account the spherical wavefront of the emitted electromagnetic waves and the spatial-wideband effect. We next show that conventional frequency-ﬂat beamfocusing signiﬁcantly reduces the power gain due to beam squint, and hence is highly suboptimal. More importantly, we analytically characterize this reduction when the spacing between adjacent reﬂecting elements is negligible, i.e., holographic reﬂecting surfaces. Numerical results corroborate our analysis and provide important insights into the design of future IRS-aided THz systems.
%G en
%A Dovelos, Konstantinos
%A Assimonis, Stylianos D
%A Ngo, Hien Quoc
%A Bellalta, Boris
%A Matthaiou, Michail

%0 Journal Article
%T Near-Field Rainbow: Wideband Beam Training for XL-MIMO
%X Wideband extremely large-scale multiple-input-multiple-output (XL-MIMO) is a promising technique to achieve Tbps data rates in future 6G systems through beamforming and spatial multiplexing. Due to the extensive bandwidth and the huge number of antennas for wideband XL-MIMO, a signiﬁcant near-ﬁeld beam split effect will be induced, where beams at different frequencies are focused on different locations. The near-ﬁeld beam split effect results in a severe array gain loss, so existing works mainly focus on compensating for this loss by utilizing the time delay (TD) beamformer. By contrast, this paper demonstrates that although the near-ﬁeld beam split effect degrades the array gain, it also provides a new possibility to realize fast near-ﬁeld beam training. Speciﬁcally, we ﬁrst reveal the mechanism of the near-ﬁeld controllable beam split effect. This effect indicates that, by dedicatedly designing the delay parameters, a TD beamformer is able to control the degree of the near-ﬁeld beam split effect, i.e., beams at different frequencies can ﬂexibly occupy the desired location range. Due to the similarity with the dispersion of natural light caused by a prism, this effect is also termed as the near-ﬁeld rainbow in this paper. Then, taking advantage of the near-ﬁeld rainbow effect, a fast wideband beam training scheme is proposed. In our scheme, the close form of the beamforming vector is elaborately derived to enable beams at different frequencies to be focused on different desired locations. By this means, the optimal beamforming vector with the largest array gain can be rapidly searched out by generating multiple beams focused on multiple locations simultaneously through only one radio-frequency (RF) chain. Finally, simulation results demonstrate the proposed scheme is able to realize near-optimal nearﬁeld beam training with a very low training overhead.
%G en
%A Cui, Mingyao
%A Dai, Linglong
%A Wang, Zhaocheng
%A Zhou, Shidong
%A Ge, Ning

%0 Journal Article
%T Smart Radio Environments Empowered by Reconfigurable Intelligent Surfaces: How It Works, State of Research, and The Road Ahead
%V 38
%N 11
%P 2450-2525
%G en
%J IEEE Journal on Selected Areas in Communications
%A Di Renzo, Marco
%A Zappone, Alessio
%A Debbah, Merouane
%A Alouini, Mohamed-Slim
%A Yuen, Chau
%A de Rosny, Julien
%A Tretyakov, Sergei
%D 11/2020

%0 Journal Article
%T GMD-Based Hybrid Beamforming for Large Reconfigurable Intelligent Surface Assisted Millimeter-Wave Massive MIMO
%V 8
%P 19530-19539
%X Reconﬁgurable intelligent surface (RIS) is considered to be an energy-efﬁcient approach to reshape the wireless environment for improved throughput. Its passive feature greatly reduces the energy consumption, which makes RIS a promising technique for enabling the future smart city. Existing beamforming designs for RIS mainly focus on optimizing the spectral efﬁciency for single carrier systems. Meanwhile, complicated bit/power allocation on different spatial domain subchannels needs to be designed for better bit error rate (BER) performance in conventional singular value decomposition-based beamforming. To avoid this, in this paper, we propose a geometric mean decomposition-based beamforming for RIS-assisted millimeter wave (mmWave) hybrid MIMO systems. In this way, multiple parallel data streams in the spatial domain can be considered to have the same channel gain, so that the better BER can be achieved without sophisticated bit/power allocation. Moreover, by exploiting the common angular-domain sparsity of mmWave massive MIMO channels over different subcarriers, a simultaneous orthogonal matching pursuit algorithm is utilized to obtain the optimal multiple beams from an oversampling 2D-DFT codebook. Besides, by only leveraging the angle of arrival and angle of departure associated with the line of sight (LoS) channels, we further design the phase shifters for RIS by maximizing the array gain for LoS channel. Simulation results show that the proposed scheme can achieve better BER performance than conventional approaches. Our work is an initial attempt to discuss the broadband beamforming for RIS-assisted mmWave massive MIMO with the hybrid architecture.
%G en
%J IEEE Access
%A Ying, Keke
%A Gao, Zhen
%A Lyu, Shanxiang
%A Wu, Yongpeng
%A Wang, Hua
%A Alouini, Mohamed-Slim
%D 2020

%0 Journal Article
%T Delay-Constrained Joint Power Control, User Detection and Passive Beamforming in Intelligent Reflecting Surface-Assisted Uplink mmWave System
%V 7
%N 2
%P 482-495
%X While millimeter-wave (mmWave) communications can enjoy abundant bandwidth resource, their high susceptibility to blockage poses serious challenges to low-latency services. In this paper, a novel intelligent reﬂecting surface (IRS)-assisted mmWave scheme is proposed to overcome the impact of blockage. The scheme minimizes the user power of a multi-user mmWave system by jointly optimizing the transmit powers of the devices, the multi-user detector at the base station, and the passive beamforming at the IRS, subject to delay requirements. An alternating optimization framework is developed to decompose the joint optimization problem into three subproblems iteratively optimized till convergence. In particular, closed-form expressions are devised for the update of the powers and multi-user detector. The IRS conﬁguration is formulated as a sum-ofinverse minimization (SIMin) fractional programming problem and solved by exploiting the alternating direction method of multipliers (ADMM). The conﬁguration is also interpreted as a latency residual maximization problem, and solved efﬁciently by designing a new complex circle manifold optimization (CCMO) method. Numerical results corroborate the effectiveness of our scheme in terms of power saving, as compared with a semideﬁnite relaxation-based alternative.
%G en
%J IEEE Transactions on Cognitive Communications and Networking
%A Cao, Yashuai
%A Lv, Tiejun
%A Lin, Zhipeng
%A Ni, Wei
%D 6/2021

%0 Journal Article
%T Intelligent Reflecting Surface-Assisted Millimeter Wave Communications: Joint Active and Passive Precoding Design
%V 69
%N 12
%P 14960-14973
%X Millimeter wave (MmWave) communications is capable of supporting multi-gigabit wireless access thanks to its abundant spectrum resource. However, severe path loss and high directivity make it vulnerable to blockage events, which can be frequent in indoor and dense urban environments. To address this issue, in this paper, we introduce intelligent reﬂecting surface (IRS) as a new technology to provide effective reﬂected paths to enhance the coverage of mmWave signals. In this framework, we study joint active and passive precoding design for IRS-assisted mmWave systems, where multiple IRSs are deployed to assist the data transmission from a base station (BS) to a single-antenna receiver. Our objective is to maximize the received signal power by jointly optimizing the BS’s transmit precoding vector and IRSs’ phase shift coefﬁcients. Although such an optimization problem is generally non-convex, we show that, by exploiting some important characteristics of mmWave channels, an optimal closed-form solution can be derived for the single IRS case and a near-optimal analytical solution can be obtained for the multi-IRS case. Our analysis reveals that the received signal power increases quadratically with the number of reﬂecting elements for both the single IRS and multi-IRS cases. Simulation results are included to verify the optimality and near-optimality of our proposed solutions. Results also show that IRSs can help create effective virtual line-of-sight (LOS) paths and thus substantially improve robustness against blockages in mmWave communications.
%G en
%J IEEE Transactions on Vehicular Technology
%A Wang, Peilan
%A Fang, Jun
%A Yuan, Xiaojun
%A Chen, Zhi
%A Li, Hongbin
%D 12/2020

%0 Journal Article
%T Joint Hybrid and Passive RIS-Assisted Beamforming for mmWave MIMO Systems Relying on Dynamically Configured Subarrays
%V 9
%N 15
%P 13913-13926
%X Reconfigurable intelligent surface (RIS)-assisted millimeter-wave (mmWave) communication systems relying on hybrid beamforming structures are capable of achieving high spectral efficiency at a low hardware complexity and low power consumption. In this article, we propose an RIS-assisted mmWave point-to-point system relying on dynamically configured subarray connected hybrid beamforming structures. More explicitly, an energy-efficient analog beamformer relying on the twin-resolution phase shifters is proposed. Then, we conceive a successive interference cancelation (SIC)-based method for jointly designing the hybrid beamforming matrix of the base station (BS) and the passive beamforming matrix of the RIS. Specifically, the associated bandwidth-efficiency maximization problem is transformed into a series of subproblems, where the subarray of phase shifters and RIS elements is jointly optimized for maximizing each subarray’s rate. Furthermore, a greedy method is proposed for determining the phase shifter configuration of each subarray. We then propose to update the RIS elements relying on a complex circle manifold (CCM)-based method. The proposed dynamic subconnected structure as well as the proposed joint hybrid and passive beamforming method strike an attractive tradeoff between the bandwidth efficiency and power consumption. Our simulation results demonstrate the superiority of the proposed method compared to its traditional counterparts.
%J IEEE Internet of Things Journal
%A Feng, Chenghao
%A Shen, Wenqian
%A An, Jianping
%A Hanzo, Lajos
%D 2022-08
%K Array signal processing
Complexity theory
Dynamic subconnected structure
Hardware
hybrid beamforming
Hybrid power systems
millimeter wave (mmWave)
MIMO communication
Phase shifters
Radio frequency
reconfigurable intelligent surface (RIS)

%0 Conference Paper
%T Double RIS-based Hybrid Beamforming Design for MU-MISO mmWave Communication Systems
%P 220-225
%X Reconfigurable intelligent surface (RIS), with large-scale passive reflection elements, can be used to assist future wireless communications, which can reduce hardware cost and energy consumption. In this paper, we propose a double RIS-based hybrid beamforming architecture for mutiuser multi-input single-output (MU-MISO) millimeter wave (mmWave) communication system, where one RIS is used to achieve the analog beamforming at the transmitter, while the other is used to aid MU mmWave communication system near the user cluster. Firstly, in order to overcome the complexity of joint optimization of three variables, the RIS at the transmitter can be designed in advance based on the information of arrival of angle (AOA) and departure of angle (DOA). Then, we maximize the weighted sum-rate (WSR) by jointly designing the active and passive beam-forming. This non-convex optimization problem is solved via the alternating optimization framework, where the multidimensional complex quadratic transform (MCQT) is used to reformulate the problem into two quadratically constrained quadratic program (QCQP) sub-problems. Moreover, the semidefinite relaxation (SDR) technique is used to solve the unit-modulus constraints. Simulation results demonstrate that our proposed architecture can enhance the communication performance compared with the existing single-RIS mmWave communication systems.
%B 2022 IEEE/CIC International Conference on Communications in China (ICCC)
%A Guo, Shuyue
%A Hou, Yanzhao
%A Mao, Jinghan
%A Li, Na
%A Chen, Hao
%A Tao, Xiaofeng
%D 2022-08
%K Array signal processing
Reconfigurable intelligent surface (RIS)
Reconfigurable intelligent surfaces
Simulation
Wireless communication
Hybrid beamforming
Millimeter wave
Non-convex optimization
Reflection
Transforms
Transmitters

%0 Conference Paper
%T Hybrid Beamforming and Passive Reflection Design for RIS-Assisted mmWave MIMO Systems
%P 1-6
%X Millimeter wave (mmWave) massive multiple-input multiple-output (MIMO) communication systems with hybrid analog and digital beamforming architectures have emerged as a key enabling technique for providing very high date rate. Recently, reconfigurable intelligent surface (RIS) has been regarded as a revolutionary technology for future wireless communication systems owing to its capability of tailoring propagation environments. Thus, RIS technique is very promising and suitable for mmWave MIMO communications to tackle the inherent but fatal blockage problem. In this paper, we consider RIS-assisted mmWave MIMO systems, in which both the hybrid beamforming schemes at the transceivers and the RIS employ low-resolution phase shifters (PSs) for practical implementation. Our goal is to design active hybrid beamforming and passive RIS reflection to maximize the spectral efficiency. To this end, we propose to decouple the original problem and separately consider the passive RIS reflection and hybrid beamformer design. A successive refinement optimization method is first developed to design the reflection pattern of RIS. Then with the designed reflection matrix and the resulting effective channel, an efficient algorithm is introduced to solve the joint hybrid precoder and combiner design problem. Simulation results illustrate the significant performance improvement of our proposed hybrid beamforming and RIS reflection design algorithm compared with existing works.
%B 2021 IEEE International Conference on Communications Workshops (ICC Workshops)
%A Zhu, Qi
%A Li, Hongyu
%A Liu, Rang
%A Li, Ming
%A Liu, Qian
%D 2021-06
%K Array signal processing
hybrid beamforming
Radio frequency
Conferences
millimeter wave (mmWave) communications
multiple-input multiple-output (MIMO)
Reconfigurable intelligent surface (RIS)
Reconfigurable intelligent surfaces
Simulation
Spectral efficiency
Wireless communication

%0 Journal Article
%T Low-Complexity Channel Estimation and Passive Beamforming for RIS-Assisted MIMO Systems Relying on Discrete Phase Shifts
%V 70
%N 2
%P 1245-1260
%X Reconfigurable intelligent surfaces (RISs) are capable of enhancing the capacity of wireless networks at a low cost. In practical RIS-assisted communication systems, the acquisition of channel state information (CSI) and RIS reflection optimization constitute a pair of challenges. In this paper, a low-complexity channel estimation and passive beamforming design is proposed. First of all, we conceive a low-complexity framework for maximizing the achievable rate of RIS-assisted multiple-input multiple-output (MIMO) systems having discrete phase shifts at each RIS element. In contrast to existing solutions, the proposed arrangement partitions the channel training stage into several phases, where the RIS reflection coefficients are pre-designed and the effective superposed channel is estimated instead of separately training the source-destination and source-RIS-destination links. Based on this, the active beamformer can be designed at low complexity and the RIS reflection optimization is performed by selecting that one from the pre-designed training set which maximizes the achievable rate. Secondly, we propose novel techniques for generating the training set of RIS reflection coefficients. The theoretical performance of the proposed scheme is analyzed and compared to the optimal RIS configuration. Finally, our simulation results demonstrate that the proposed framework is more competitive than its existing counterparts when relying on imperfect CSI, especially for rapidly time-varying channels having short channel coherence time.
%J IEEE Transactions on Communications
%A An, Jiancheng
%A Xu, Chao
%A Gan, Lu
%A Hanzo, Lajos
%D 2022-02
%K Array signal processing
Complexity theory
MIMO communication
multiple-input multiple-output (MIMO)
Reconfigurable intelligent surface (RIS)
channel estimation
Channel estimation
intelligent reflecting surface (IRS)
Optimization
passive beamforming
Throughput
Training
transmit precoding

%0 Journal Article
%T Low-Cost Passive Beamforming for RIS-Aided Wideband OFDM Systems
%V 11
%N 2
%P 318-322
%X Reconfigurable intelligent surface (RIS) has become a promising solution to improve the performance of future wireless systems with low energy consumptions. Concerning a RIS-aided orthogonal frequency division multiplexing (OFDM) system, we perform optimization with respect to the RIS passive beamforming such that the sum rate over all subcarriers is maximized. Different from an existing successive convex approximation (SCA) method, we propose a majorization-minimization (MM)-based iterative approach to optimize the RIS passive beamforming, where a closed-form solution is obtained in each iteration. Simulation results show that the proposed RIS passive beamforming achieves almost the same performance as the SCA-based method while with much lower computational complexity.
%J IEEE Wireless Communications Letters
%A He, Zhenyao
%A Shen, Hong
%A Xu, Wei
%A Zhao, Chunming
%D 2022-02
%K Array signal processing
Reconfigurable intelligent surface (RIS)
Simulation
Optimization
Computational complexity
Convergence
majorization-minimization (MM)
OFDM
orthogonal frequency division multiplexing (OFDM)
passive beamforming optimization
Upper bound

%0 Journal Article
%T RIS-aided constant-envelope beamforming for multiuser wireless power transfer: A max-min approach
%V 18
%N 3
%P 80-90
%X As a revolutionary hardware technology that can reconfigure the propagation environment, reconfigurable intelligent surfaces (RISs) have been regarded as a promising solution to enhance wireless networks. In this paper, we consider a multiuser multiple-input single-output (MISO) wireless power transfer (WPT) system, which is assisted by several RISs. In order to improve energy efficiency and reduce hardware cost, we consider that the energy transmitter (ET) in the WPT system is equipped with a constant-envelope analog beamformer, instead of a digital beamformer. Focusing on user fairness, we study a minimum received power maximization problem by jointly optimizing the ET beamforming and the RIS phase shifts, subject to the constant-envelope constraints. We iteratively solve this non-convex max-min problem by leveraging both the successive convex approximation (SCA) method and the alternating direction method of multipliers (ADMM) algorithm. Numerical results demonstrate the effectiveness of the proposed algorithm and show attractive performance gain brought by RISs.
%J China Communications
%A Yang, Huiyuan
%A Cai, Chang
%A Yuan, Xiaojun
%A Liang, Yingchang
%D 2021-03
%K Array signal processing
Hardware
Radio frequency
Wireless communication
Optimization
constant- envelope beamforming
Erbium
max-min fairness
MISO communication
reconfigurable intelligent surface
wireless power transfer

%0 Journal Article
%T Refracting RIS-Aided Hybrid Satellite-Terrestrial Relay Networks: Joint Beamforming Design and Optimization
%V 58
%N 4
%P 3717-3724
%X Reconfigurable intelligent surface (RIS) has been viewed as a promising solution in constructing reconfigurable radio environment of the propagation channel and boosting the received signal power by smartly coordinating the passive elements’ phase shifts at the RIS. Inspired by this emerging technique, this article focuses on joint beamforming design and optimization for RIS-aided hybrid satellite-terrestrial relay networks, where the links from the satellite and base station (BS) to multiple users are blocked. Specifically, a refracting RIS cooperates with a BS, where the latter operates as a half-duplex decode-and-forward relay, in order to strengthen the desired satellite signals at the blocked users. Considering the limited onboard power resource, the design objective is to minimize the total transmit power of both the satellite and BS while guaranteeing the rate requirements of users. Since the optimized beamforming weight vectors at the satellite and BS, and phase shifters at the RIS are coupled, leading to a mathematically intractable optimization problem, we propose an alternating optimization scheme by utilizing singular value decomposition and uplink–downlink duality to optimize beamforming weight vectors, and using Taylor expansion and penalty function methods to optimize phase shifters iteratively. Finally, simulation results are provided to verify the superiority of the proposed scheme compared to the benchmark schemes.
%J IEEE Transactions on Aerospace and Electronic Systems
%A Lin, Zhi
%A Niu, Hehao
%A An, Kang
%A Wang, Yong
%A Zheng, Gan
%A Chatzinotas, Symeon
%A Hu, Yihua
%D 2022-08
%K Array signal processing
Phase shifters
Optimization
Alternating optimization (AO)
Downlink
hybrid satellite-terrestrial relay networks (HSTRNs)
joint beamforming
Linear antenna arrays
refracting RIS
Satellite antennas
Satellites

%0 Journal Article
%T Multi-Hop RIS-Empowered Terahertz Communications: A DRL-Based Hybrid Beamforming Design
%V 39
%N 6
%P 1663-1677
%X Wireless communication in the TeraHertz band (0.1-10 THz) is envisioned as one of the key enabling technologies for the future sixth generation (6G) wireless communication systems scaled up beyond massive multiple input multiple output (Massive-MIMO) technology. However, very high propagation attenuations and molecular absorptions of THz frequencies often limit the signal transmission distance and coverage range. Benefited from the recent breakthrough on the reconfigurable intelligent surfaces (RIS) for realizing smart radio propagation environment, we propose a novel hybrid beamforming scheme for the multi-hop RIS-assisted communication networks to improve the coverage range at THz-band frequencies. Particularly, multiple passive and controllable RISs are deployed to assist the transmissions between the base station (BS) and multiple single-antenna users. We investigate the joint design of digital beamforming matrix at the BS and analog beamforming matrices at the RISs, by leveraging the recent advances in deep reinforcement learning (DRL) to combat the propagation loss. To improve the convergence of the proposed DRL-based algorithm, two algorithms are then designed to initialize the digital beamforming and the analog beamforming matrices utilizing the alternating optimization technique. Simulation results show that our proposed scheme is able to improve 50% more coverage range of THz communications compared with the benchmarks. Furthermore, it is also shown that our proposed DRL-based method is a state-of-the-art method to solve the NP-hard beamforming problem, especially when the signals at RIS-assisted THz communication networks experience multiple hops.
%J IEEE Journal on Selected Areas in Communications
%A Huang, Chongwen
%A Yang, Zhaohui
%A Alexandropoulos, George C.
%A Xiong, Kai
%A Wei, Li
%A Yuen, Chau
%A Zhang, Zhaoyang
%A Debbah, Mérouane
%D 2021-06
%K Array signal processing
Wireless communication
Optimization
reconfigurable intelligent surface
6G
alternating optimization
Attenuation
beamforming
deep reinforcement learning
Massive-MIMO
multi-hop
multiuser
Nonlinear optics
Relays
Spread spectrum communication
Terahertz communication

%0 Journal Article
%T Joint Channel Estimation and Data Rate Maximization for Intelligent Reflecting Surface Assisted Terahertz MIMO Communication Systems
%V 8
%P 99565-99581
%X Terahertz (THz) communications recently attract significant attention and become an emerging technology pillar for sixth generation (6G) wireless systems. Due to the serious path attenuation of THz signals, THz communication is applicable for the short-distance indoor scenarios. However, the THz waves are easily blocked by obstacles, leading to a communication interruption. To this end, an intelligent reflecting surface (IRS), which interacts with incident THz waves in a controlled manner by adjusting the discrete phase shifts of the IRS elements, is considered as a promising technology to mitigate blockage vulnerability and enhance coverage capability for indoor scenarios. In light of graphene-enabled hardware structure of an IRS, the IRS-assisted THz multiple-input multiple-output (MIMO) system model is developed. Moreover, an iterative atom pruning based subspace pursuit (IAP-SP) scheme is developed for channel estimation. Compared to the classical subspace pursuit (SP) scheme, the proposed IAP-SP algorithm can substantially reduce the computational complexity while maintaining accurate channel recovery. With the estimated channel, a data rate maximization problem is formulated, which can be converted to a discrete phase shift search problem. The exhaustive search method is firstly proposed to obtain the optimal transmission rate but endure extremely high computational burden. Then, a local search method is proposed to decrease the number of possible discrete phase candidates of IRS while undergoes obvious performance loss. Interestingly, a novel feedforward fully connected structure based deep neural network (DNN) scheme is put forward, which has the ability to learn how to output the optimal phase shift configurations by inputting the features of estimated channel. Simulation results demonstrate that, in contrast with the exhaustive search scheme and the local search scheme, the proposed DNN-based scheme achieves a near-optimal communication rate performance. Meanwhile, the DNN-based scheme enormously alleviates the computational complexity and allows for dynamic parameter adaption in rapid-varying channel conditions.
%J IEEE Access
%A Ma, Xinying
%A Chen, Zhi
%A Chen, Wenjie
%A Li, Zhuoxun
%A Chi, Yaojia
%A Han, Chong
%A Li, Shaoqian
%D 2020
%K Complexity theory
Hardware
channel estimation
Channel estimation
intelligent reflecting surface (IRS)
Communication systems
deep neural network (DNN)
Graphene
Indexes
Search methods
sixth generation (6G)
Terahertz (THz) communications

%0 Conference Paper
%T Channel Estimation and Transmission for Intelligent Reflecting Surface Assisted THz Communications
%P 1-7
%X Intelligent reflecting surface (IRS) is envisioned as a promising technology to broaden signal coverage and enhance transmission in terahertz (THz) communications. Due to the passivity of IRS, the channel measurement can not be achieved by traditional pilot manner and the subsequent cooperative transmission design remains an open problem. This paper investigates the channel estimation and transmission solutions for massive multiple input multiple output (MIMO) IRS-assisted THz system. The channel estimation is realized by beam training and the quantization error is analyzed for evaluating performance. In addition, a novel hierarchical search codebook design is proposed as a low-complexity basis of beam training. Based on above foundations, we propose a cooperative channel estimation procedure to tactfully acquire the channel knowledge. Finally, by leveraging obtained channel information, the designs of IRS and transceivers are directly provided in closed form without reconstructing the full channel matrix or additional optimization. Simulation and numerical results are presented to illustrate the minimum signal to noise ratio (SNR) required for beam training and the efficacy of the proposed transmission solutions.
%B ICC 2020 - 2020 IEEE International Conference on Communications (ICC)
%A Ning, Boyu
%A Chen, Zhi
%A Chen, Wenrong
%A Du, Yiming
%D 2020-06
%K hybrid beamforming
MIMO communication
Radio frequency
Channel estimation
Training
Antenna arrays
hierar-chial codebook
intelligent reflecting surface
multiple input multiple output (MIMO)
Nickel
Quantization (signal)
sparse channel estimation
Terahertz communications

%0 Journal Article
%T Joint Design of Hybrid Beamforming and Reflection Coefficients in RIS-Aided mmWave MIMO Systems
%V 70
%N 4
%P 2404-2416
%X This paper considers a reconfigurable intelligent surface (RIS)-aided millimeter wave (mmWave) downlink communication system where hybrid analog-digital beamforming is employed at the base station (BS). We formulate a power minimization problem by jointly optimizing hybrid beamforming at the BS and the response matrix at the RIS, under the signal-to-interference-plus-noise ratio (SINR) constraints at all users. The problem is highly challenging to solve due to the non-convex SINR constraints as well as the unit-modulus phase shift constraints for both the RIS reflection coefficients and the analog beamformer. A two-layer penalty-based algorithm is proposed to decouple variables in SINR constraints, and manifold optimization is adopted to handle the non-convex unit-modulus constraints. We also propose a low-complexity sequential optimization method, which optimizes the RIS reflection coefficients, the analog beamformer, and the digital beamformer sequentially without iteration. Furthermore, the relationship between the power minimization problem and the max-min fairness (MMF) problem is discussed. Simulation results show that the proposed penalty-based algorithm outperforms the state-of-the-art semidefinite relaxation (SDR)-based algorithm. Results also demonstrate that the RIS plays an important role in the power reduction.
%J IEEE Transactions on Communications
%A Li, Renwang
%A Guo, Bei
%A Tao, Meixia
%A Liu, Ya-Feng
%A Yu, Wei
%D 2022-04
%K Array signal processing
hybrid beamforming
Radio frequency
Reconfigurable intelligent surface (RIS)
Interference
manifold optimization
Millimeter wave communication
Minimization
mmWave
Quality of service
Signal to noise ratio
sub-connected structure

%0 Journal Article
%T Intelligent Reflecting Surface Enhanced Wireless Network via Joint Active and Passive Beamforming
%V 18
%N 11
%P 5394-5409
%X Intelligent reflecting surface (IRS) is a revolutionary and transformative technology for achieving spectrum and energy efficient wireless communication cost-effectively in the future. Specifically, an IRS consists of a large number of low-cost passive elements each being able to reflect the incident signal independently with an adjustable phase shift so as to collaboratively achieve three-dimensional (3D) passive beamforming without the need of any transmit radio-frequency (RF) chains. In this paper, we study an IRS-aided single-cell wireless system where one IRS is deployed to assist in the communications between a multi-antenna access point (AP) and multiple single-antenna users. We formulate and solve new problems to minimize the total transmit power at the AP by jointly optimizing the transmit beamforming by active antenna array at the AP and reflect beamforming by passive phase shifters at the IRS, subject to users' individual signal-to-interference-plus-noise ratio (SINR) constraints. Moreover, we analyze the asymptotic performance of IRS's passive beamforming with infinitely large number of reflecting elements and compare it to that of the traditional active beamforming/relaying. Simulation results demonstrate that an IRS-aided MIMO system can achieve the same rate performance as a benchmark massive MIMO system without using IRS, but with significantly reduced active antennas/RF chains. We also draw useful insights into optimally deploying IRS in future wireless systems.
%J IEEE Transactions on Wireless Communications
%A Wu, Qingqing
%A Zhang, Rui
%D 2019-11
%K Array signal processing
MIMO communication
Phase shifters
Wireless communication
Interference
Signal to noise ratio
Intelligent reflecting surface
joint active and passive beamforming
phase shift optimization
Receivers

%0 Conference Paper
%T Intelligent Reflecting Surface Enhanced Wireless Network: Joint Active and Passive Beamforming Design
%P 1-6
%X Intelligent reflecting surface (IRS) is envisioned to have abundant applications in future wireless networks by smartly reconfiguring the signal propagation for performance enhancement. Specifically, an IRS consists of a large number of low-cost passive elements each reflecting the incident signal with a certain phase shift to collaboratively achieve beamforming and suppress interference at one or more designated receivers. In this paper, we study an IRS-enhanced point-to-point multiple-input single-output (MISO) wireless system where one IRS is deployed to assist in the communication from a multi-antenna access point (AP) to a single-antenna user. As a result, the user simultaneously receives the signal sent directly from the AP as well as that reflected by the IRS. We aim to maximize the total received signal power at the user by jointly optimizing the (active) transmit beamforming at the AP and (passive) reflect beamforming by the phase shifters at the IRS. We first propose a centralized algorithm based on the technique of semidefinite relaxation (SDR) by assuming the global channel state information (CSI) available at the IRS. Since the centralized implementation requires excessive channel estimation and signal exchange overheads, we further propose a low-complexity distributed algorithm where the AP and IRS independently adjust the transmit beamforming and the phase shifts in an alternating manner until the convergence is reached. Simulation results show that significant performance gains can be achieved by the proposed algorithms as compared to benchmark schemes. Moreover, it is verified that the IRS is able to drastically enhance the link quality and/or coverage over the conventional setup without the IRS.
%B 2018 IEEE Global Communications Conference (GLOBECOM)
%A Wu, Qingqing
%A Zhang, Rui
%D 2018-12
%K Array signal processing
Phase shifters
Optimization
Receivers
Backscatter
Wireless networks

%0 Web Page
%T True Time Delay line RFIC for X-band Timed Array Radars | IEEE Conference Publication | IEEE Xplore
%K RIS_hardware

%0 Journal Article
%T Tractable Transmit MIMO Beampattern Design Under a Constant Modulus Constraint
%V 65
%N 10
%P 2588-2599
%X Multiple-input multiple-output (MIMO) radar systems allow each antenna element to transmit a different waveform. This waveform diversity can be exploited to enhance the beampattern design, in particular, effective management of radar radiation power in directions of interest. We address the problem of designing a beampattern for MIMO radar, which in turn is determined by the transmit waveform. While unconstrained design is straightforward, a key open challenge is enforcing the constant modulus constraint on the radar waveform. It is well known that the problem of minimizing deviation of the designed beampattern from an idealized one subject to the constant modulus constraint constitutes a hard nonconvex problem. Existing methods that address constant modulus invariably lead to a stiff tradeoff between analytical tractability (achieved by relaxations and approximations) and realistic design that exactly achieves constant modulus but is computationally burdensome. A new approach is proposed in our paper, which involves solving a sequence of convex equality constrained quadratic programs, each of which has a closed form solution and such that constant modulus is achieved at convergence. We further prove that the converged solution satisfies the Karush-Kuhn-Tucker optimality conditions of the aforementioned hard nonconvex problem. We evaluate the proposed successive closed forms (SCF) algorithm against the state-of-the art MIMO beampattern design techniques in both narrowband and wideband setups and show that the SCF breaks the tradeoff between desirable performance and the associated computation cost.
%J IEEE Transactions on Signal Processing
%A Aldayel, Omar
%A Monga, Vishal
%A Rangaswamy, Muralidhar
%D 2017-05
%K Wideband
Radar antennas
Algorithm design and analysis
constant modulus
MIMO
MIMO radar
Narrowband
Radar
SCF
Signal processing algorithms
successive algorithm
wideband beampattern

%0 Conference Paper
%T Side Effects of IRS: On the Need for Coordination in 6G Multi-Operator IRS-Assisted Networks
%C Kuala Lumpur, Malaysia
%I IEEE
%P 1380-1385
%* https://doi.org/10.15223/policy-029
%@ 9798350370218
%U https://ieeexplore.ieee.org/document/10464696/
%X The deployment of intelligent reconfigurable surfaces (IRS) by a wireless operator is a widely discussed concept for optimizing the communication performance in 6G networks. However, an IRS manipulates the channel propagation characteristics not only of signals of the operator who controls the IRS, but also of signals of other operators, although they operate at different frequencies. This is because IRS usually do not employ band pass filtering and, thus, also reflect signals of other frequencies. Those unwanted reflections might cause interference due to uncontrolled multipath. We argue that IRS are part of the common environment and, thus, should be jointly controlled in order to achieve multi-operator coexistence. In this paper, we first introduce and discuss the problem of multi-operator coexistence issues that arise in IRS-assisted networks. We then propose splitting a single common IRS into multiple sub-blocks (subIRS) and controlling their dynamic assignment to operators, by taking into account the impact on the proximate operators as well. We show that the performance of the overall multioperator network can be improved significantly if subIRS are properly assigned to the operators, compared to a purely static or random assignments. Our simulations results reveal that a significant improvement in terms of the sum rate and the fairness with respect to the respective data rate of the operators can be achieved.
%G en
%B 2023 IEEE Globecom Workshops (GC Wkshps)
%A Angjo, Joana
%A Zubow, Anatolij
%A Dressler, Falko
%D 2023-12-4

%0 Journal Article
%T Towards Smart and Reconfigurable Environment: Intelligent Reflecting Surface Aided Wireless Network
%V 58
%N 1
%P 106-112
%J IEEE Communications Magazine
%A Wu, Qingqing
%A Zhang, Rui
%D 2020
%K Array signal processing
Reflection
Interference
Wireless networks
Resource management
Communication system security

%0 Journal Article
%T Hybrid Beamforming for Reconfigurable Intelligent Surface based Multi-User Communications: Achievable Rates With Limited Discrete Phase Shifts
%V 38
%N 8
%P 1809-1822
%J IEEE Journal on Selected Areas in Communications
%A Di, Boya
%A Zhang, Hongliang
%A Song, Lingyang
%A Li, Yonghui
%A Han, Zhu
%A Poor, H. Vincent
%D 2020
%K Array signal processing
hybrid beamforming
Wireless communication
Downlink
Surface waves
Base stations
Iterative methods
limited discrete phase shifts
multi-user communications
non-convex optimization
PIN photodiodes
Reconfigurable intelligent surface


